A Framework for Fine-Grained Synchronization of Dependent GPU Kernels

Machine Learning (ML) models execute several parallel computations including Generalized Matrix Multiplication, Convolution, Dropout, etc. These computations are commonly executed on Graphics Processing Units (GPUs), by dividing the computation into independent processing blocks, known as tiles. Since the number of tiles are usually higher than the execution units of a GPU, tiles are executed on all execution units in one or more waves. However, the number of tiles is not always a multiple of the number of execution units. Thus, tiles executed in the final wave can under-utilize the GPU. To address this issue, we present cuSync, a framework for synchronizing dependent kernels using a user-defined fine-grained synchronization policy to improve the GPU utilization. cuSync synchronizes tiles instead of kernels, which allows executing independent tiles of dependent kernels concurrently. We also present a compiler to generate diverse fine-grained synchronization policies based on dependencies between kernels. Our experiments found that synchronizing CUDA kernels using cuSync reduces the inference times of four popular ML models: MegatronLM GPT-3 by up to 15%, LLaMA by up to 14%, ResNet-38 by up to 22%, and VGG-19 by up to 16% over several batch sizes.

==> results/allreduce-gpt-3.csv <==
1 & 12288 & 0.05306720733642578
2 & 12288 & 0.0521397590637207
4 & 12288 & 0.1854991912841797
8 & 12288 & 0.4051494598388672
16 & 12288 & 0.3432321548461914
32 & 12288 & 0.2031993865966797
64 & 12288 & 0.08708477020263672
128 & 12288 & 0.5240750312805176
256 & 12288 & 0.4771566390991211
512 & 12288 & 0.3802323341369629
1024 & 12288 & 0.3916335105895996
2048 & 12288 & 0.7613730430603027

==> results/allreduce-llama.csv <==
1 & 8192 & 0.05276679992675781
2 & 8192 & 0.052008628845214844
4 & 8192 & 0.0518798828125
8 & 8192 & 0.363461971282959
16 & 8192 & 0.5243229866027832
32 & 8192 & 0.04982709884643555
64 & 8192 & 0.2839803695678711
128 & 8192 & 0.09781122207641602
256 & 8192 & 0.4131627082824707
512 & 8192 & 0.44497251510620117
1024 & 8192 & 0.3175234794616699
2048 & 8192 & 0.5189204216003418

==> results/attention_results-gpt-3.csv <==
512 & 0 & 12288 & baseline & 698.11 & 2.08 & 418.17 & 43.33
512 & 0 & 12288 & rowsync & 698.11 & 2.08 & 418.17 & 43.33 & 680.61 & 2.57 & 2.51
512 & 0 & 12288 & tilesync & 698.11 & 2.08 & 418.17 & 43.33 & 711.61 & 3.22 & -1.93
512 & 0 & 12288 & stridedsync & 698.11 & 2.08 & 418.17 & 43.33 & 625.94 & 2.01 & 10.34
512 & 0 & 12288 & streamk & 698.11 & 2.08 & 418.17 & 43.33
1024 & 0 & 12288 & baseline & 1268.44 & 2.06 & 777.67 & 91.67
1024 & 0 & 12288 & rowsync & 1268.44 & 2.06 & 777.67 & 91.67 & 1091.33 & 2.35 & 13.96
1024 & 0 & 12288 & tilesync & 1268.44 & 2.06 & 777.67 & 91.67 & 1130.00 & 3.20 & 10.91
1024 & 0 & 12288 & stridedsync & 1268.44 & 2.06 & 777.67 & 91.67 & 1081.44 & 2.18 & 14.74
1024 & 0 & 12288 & streamk & 1268.44 & 2.06 & 777.67 & 91.67
2048 & 0 & 12288 & baseline & 2372.72 & 1.84 & 1369.39 & 258.11
2048 & 0 & 12288 & rowsync & 2372.72 & 1.84 & 1369.39 & 258.11 & 2035.83 & 2.33 & 14.20
2048 & 0 & 12288 & tilesync & 2372.72 & 1.84 & 1369.39 & 258.11 & 2036.61 & 6.16 & 14.17
2048 & 0 & 12288 & stridedsync & 2372.72 & 1.84 & 1369.39 & 258.11 & 1994.67 & 3.25 & 15.93
2048 & 0 & 12288 & streamk & 2372.72 & 1.84 & 1369.39 & 258.11
1 & 512 & 12288 & baseline & 265.83 & 1.82 & 145.06 & 43.50
1 & 512 & 12288 & rowsync & 265.83 & 1.82 & 145.06 & 43.50 & 247.33 & 0.97 & 6.96
1 & 512 & 12288 & tilesync & 265.83 & 1.82 & 145.06 & 43.50 & 247.56 & 2.53 & 6.88
1 & 512 & 12288 & stridedsync & 265.83 & 1.82 & 145.06 & 43.50 & 247.56 & 1.54 & 6.88
1 & 512 & 12288 & streamk & 265.83 & 1.82 & 145.06 & 43.50
2 & 512 & 12288 & baseline & 265.78 & 1.52 & 145.11 & 43.56
2 & 512 & 12288 & rowsync & 265.78 & 1.52 & 145.11 & 43.56 & 248.22 & 1.86 & 6.61
2 & 512 & 12288 & tilesync & 265.78 & 1.52 & 145.11 & 43.56 & 247.33 & 2.35 & 6.94
2 & 512 & 12288 & stridedsync & 265.78 & 1.52 & 145.11 & 43.56 & 247.94 & 1.95 & 6.71
2 & 512 & 12288 & streamk & 265.78 & 1.52 & 145.11 & 43.56
4 & 512 & 12288 & baseline & 266.39 & 1.50 & 145.83 & 43.44
4 & 512 & 12288 & rowsync & 266.39 & 1.50 & 145.83 & 43.44 & 248.56 & 1.76 & 6.69
4 & 512 & 12288 & tilesync & 266.39 & 1.50 & 145.83 & 43.44 & 247.83 & 2.04 & 6.97
4 & 512 & 12288 & stridedsync & 266.39 & 1.50 & 145.83 & 43.44 & 247.89 & 1.88 & 6.94
4 & 512 & 12288 & streamk & 266.39 & 1.50 & 145.83 & 43.44
1 & 1024 & 12288 & baseline & 271.94 & 2.07 & 146.00 & 45.00
1 & 1024 & 12288 & rowsync & 271.94 & 2.07 & 146.00 & 45.00 & 252.17 & 1.79 & 7.27
1 & 1024 & 12288 & tilesync & 271.94 & 2.07 & 146.00 & 45.00 & 253.94 & 2.51 & 6.62
1 & 1024 & 12288 & stridedsync & 271.94 & 2.07 & 146.00 & 45.00 & 254.06 & 1.73 & 6.58
1 & 1024 & 12288 & streamk & 271.94 & 2.07 & 146.00 & 45.00
2 & 1024 & 12288 & baseline & 270.06 & 1.21 & 145.00 & 44.50
2 & 1024 & 12288 & rowsync & 270.06 & 1.21 & 145.00 & 44.50 & 253.50 & 1.50 & 6.13
2 & 1024 & 12288 & tilesync & 270.06 & 1.21 & 145.00 & 44.50 & 254.00 & 1.91 & 5.95
2 & 1024 & 12288 & stridedsync & 270.06 & 1.21 & 145.00 & 44.50 & 254.39 & 1.58 & 5.80
2 & 1024 & 12288 & streamk & 270.06 & 1.21 & 145.00 & 44.50
4 & 1024 & 12288 & baseline & 270.50 & 1.20 & 145.50 & 44.33
4 & 1024 & 12288 & rowsync & 270.50 & 1.20 & 145.50 & 44.33 & 252.61 & 1.72 & 6.61
4 & 1024 & 12288 & tilesync & 270.50 & 1.20 & 145.50 & 44.33 & 255.06 & 3.26 & 5.71
4 & 1024 & 12288 & stridedsync & 270.50 & 1.20 & 145.50 & 44.33 & 255.94 & 1.86 & 5.38
4 & 1024 & 12288 & streamk & 270.50 & 1.20 & 145.50 & 44.33
1 & 2048 & 12288 & baseline & 289.44 & 0.86 & 145.39 & 50.39
1 & 2048 & 12288 & rowsync & 289.44 & 0.86 & 145.39 & 50.39 & 273.67 & 3.53 & 5.45
1 & 2048 & 12288 & tilesync & 289.44 & 0.86 & 145.39 & 50.39 & 269.89 & 2.35 & 6.76
1 & 2048 & 12288 & stridedsync & 289.44 & 0.86 & 145.39 & 50.39 & 272.61 & 3.50 & 5.82
1 & 2048 & 12288 & streamk & 289.44 & 0.86 & 145.39 & 50.39
2 & 2048 & 12288 & baseline & 289.94 & 1.21 & 146.11 & 50.28
2 & 2048 & 12288 & rowsync & 289.94 & 1.21 & 146.11 & 50.28 & 274.06 & 3.08 & 5.48
2 & 2048 & 12288 & tilesync & 289.94 & 1.21 & 146.11 & 50.28 & 269.61 & 2.77 & 7.01
2 & 2048 & 12288 & stridedsync & 289.94 & 1.21 & 146.11 & 50.28 & 273.56 & 2.75 & 5.65
2 & 2048 & 12288 & streamk & 289.94 & 1.21 & 146.11 & 50.28
4 & 2048 & 12288 & baseline & 291.28 & 1.49 & 146.44 & 50.72
4 & 2048 & 12288 & rowsync & 291.28 & 1.49 & 146.44 & 50.72 & 275.56 & 2.83 & 5.40
4 & 2048 & 12288 & tilesync & 291.28 & 1.49 & 146.44 & 50.72 & 269.61 & 3.01 & 7.44
4 & 2048 & 12288 & stridedsync & 291.28 & 1.49 & 146.44 & 50.72 & 274.50 & 2.71 & 5.76
4 & 2048 & 12288 & streamk & 291.28 & 1.49 & 146.44 & 50.72

==> results/attention_results-llama.csv <==
512 & 0 & 8192 & baseline & 564.67 & 3.65 & 303.78 & 186.39
512 & 0 & 8192 & rowsync & 564.67 & 3.65 & 303.78 & 186.39 & 498.67 & 3.77 & 11.69
512 & 0 & 8192 & tilesync & 564.67 & 3.65 & 303.78 & 186.39 & 504.39 & 2.77 & 10.67
512 & 0 & 8192 & stridedsync & 564.67 & 3.65 & 303.78 & 186.39 & 501.94 & 3.78 & 11.11
512 & 0 & 8192 & streamk & 425.30 & 325.94 & 751.24
1024 & 0 & 8192 & baseline & 932.72 & 3.20 & 547.00 & 253.44
1024 & 0 & 8192 & rowsync & 932.72 & 3.20 & 547.00 & 253.44 & 884.50 & 19.96 & 5.17
1024 & 0 & 8192 & tilesync & 932.72 & 3.20 & 547.00 & 253.44 & 897.94 & 10.30 & 3.73
1024 & 0 & 8192 & stridedsync & 932.72 & 3.20 & 547.00 & 253.44 & 878.89 & 17.69 & 5.77
1024 & 0 & 8192 & streamk & 735.10 & 622.09 & 1357.19
2048 & 0 & 8192 & baseline & 1653.00 & 4.78 & 962.44 & 446.22
2048 & 0 & 8192 & rowsync & 1653.00 & 4.78 & 962.44 & 446.22 & 1384.89 & 14.07 & 16.22
2048 & 0 & 8192 & tilesync & 1653.00 & 4.78 & 962.44 & 446.22 & 1408.44 & 11.72 & 14.79
2048 & 0 & 8192 & stridedsync & 1653.00 & 4.78 & 962.44 & 446.22 & 1395.78 & 9.57 & 15.56
2048 & 0 & 8192 & streamk & 1232.20 & 1185.89 & 2418.09
1 & 512 & 8192 & baseline & 170.78 & 1.52 & 84.61 & 28.94
1 & 512 & 8192 & rowsync & 170.78 & 1.52 & 84.61 & 28.94 & 151.28 & 1.60 & 11.42
1 & 512 & 8192 & tilesync & 170.78 & 1.52 & 84.61 & 28.94 & 151.89 & 2.65 & 11.06
1 & 512 & 8192 & stridedsync & 170.78 & 1.52 & 84.61 & 28.94 & 149.11 & 1.37 & 12.69
1 & 512 & 8192 & streamk & 170.78 & 1.52 & 84.61 & 28.94
2 & 512 & 8192 & baseline & 172.89 & 2.49 & 85.61 & 29.11
2 & 512 & 8192 & rowsync & 172.89 & 2.49 & 85.61 & 29.11 & 151.28 & 1.99 & 12.50
2 & 512 & 8192 & tilesync & 172.89 & 2.49 & 85.61 & 29.11 & 152.50 & 2.33 & 11.79
2 & 512 & 8192 & stridedsync & 172.89 & 2.49 & 85.61 & 29.11 & 152.72 & 1.99 & 11.66
2 & 512 & 8192 & streamk & 172.89 & 2.49 & 85.61 & 29.11
4 & 512 & 8192 & baseline & 171.00 & 1.19 & 84.78 & 28.44
4 & 512 & 8192 & rowsync & 171.00 & 1.19 & 84.78 & 28.44 & 151.06 & 1.16 & 11.66
4 & 512 & 8192 & tilesync & 171.00 & 1.19 & 84.78 & 28.44 & 152.56 & 2.45 & 10.79
4 & 512 & 8192 & stridedsync & 171.00 & 1.19 & 84.78 & 28.44 & 154.28 & 1.53 & 9.78
4 & 512 & 8192 & streamk & 171.00 & 1.19 & 84.78 & 28.44
1 & 1024 & 8192 & baseline & 176.06 & 2.21 & 85.17 & 29.17
1 & 1024 & 8192 & rowsync & 176.06 & 2.21 & 85.17 & 29.17 & 155.89 & 1.81 & 11.45
1 & 1024 & 8192 & tilesync & 176.06 & 2.21 & 85.17 & 29.17 & 155.89 & 1.57 & 11.45
1 & 1024 & 8192 & stridedsync & 176.06 & 2.21 & 85.17 & 29.17 & 158.78 & 1.11 & 9.81
1 & 1024 & 8192 & streamk & 176.06 & 2.21 & 85.17 & 29.17
2 & 1024 & 8192 & baseline & 174.89 & 1.41 & 84.56 & 29.33
2 & 1024 & 8192 & rowsync & 174.89 & 1.41 & 84.56 & 29.33 & 156.33 & 1.08 & 10.61
2 & 1024 & 8192 & tilesync & 174.89 & 1.41 & 84.56 & 29.33 & 162.50 & 2.75 & 7.08
2 & 1024 & 8192 & stridedsync & 174.89 & 1.41 & 84.56 & 29.33 & 159.89 & 1.68 & 8.58
2 & 1024 & 8192 & streamk & 174.89 & 1.41 & 84.56 & 29.33
4 & 1024 & 8192 & baseline & 175.33 & 1.68 & 84.44 & 29.44
4 & 1024 & 8192 & rowsync & 175.33 & 1.68 & 84.44 & 29.44 & 157.06 & 1.16 & 10.42
4 & 1024 & 8192 & tilesync & 175.33 & 1.68 & 84.44 & 29.44 & 157.28 & 1.23 & 10.30
4 & 1024 & 8192 & stridedsync & 175.33 & 1.68 & 84.44 & 29.44 & 159.33 & 1.19 & 9.13
4 & 1024 & 8192 & streamk & 175.33 & 1.68 & 84.44 & 29.44
1 & 2048 & 8192 & baseline & 184.78 & 1.22 & 84.06 & 30.61
1 & 2048 & 8192 & rowsync & 184.78 & 1.22 & 84.06 & 30.61 & 166.17 & 1.47 & 10.07
1 & 2048 & 8192 & tilesync & 184.78 & 1.22 & 84.06 & 30.61 & 175.17 & 2.60 & 5.20
1 & 2048 & 8192 & stridedsync & 184.78 & 1.22 & 84.06 & 30.61 & 173.17 & 1.58 & 6.28
1 & 2048 & 8192 & streamk & 184.78 & 1.22 & 84.06 & 30.61
2 & 2048 & 8192 & baseline & 184.11 & 1.28 & 82.89 & 30.94
2 & 2048 & 8192 & rowsync & 184.11 & 1.28 & 82.89 & 30.94 & 167.22 & 1.70 & 9.17
2 & 2048 & 8192 & tilesync & 184.11 & 1.28 & 82.89 & 30.94 & 170.33 & 2.40 & 7.48
2 & 2048 & 8192 & stridedsync & 184.11 & 1.28 & 82.89 & 30.94 & 172.28 & 1.60 & 6.43
2 & 2048 & 8192 & streamk & 184.11 & 1.28 & 82.89 & 30.94
4 & 2048 & 8192 & baseline & 185.89 & 1.81 & 84.44 & 30.44
4 & 2048 & 8192 & rowsync & 185.89 & 1.81 & 84.44 & 30.44 & 166.44 & 1.15 & 10.46
4 & 2048 & 8192 & tilesync & 185.89 & 1.81 & 84.44 & 30.44 & 171.83 & 1.25 & 7.56
4 & 2048 & 8192 & stridedsync & 185.89 & 1.81 & 84.44 & 30.44 & 173.39 & 1.50 & 6.72
4 & 2048 & 8192 & streamk & 185.89 & 1.81 & 84.44 & 30.44

==> results/attention_results-tokengen-gpt-3.csv <==
1 & 1024 & 12288 & baseline & 259.28 & 0.96 & 142.17 & 40.39
1 & 1024 & 12288 & rowsync & 259.28 & 0.96 & 142.17 & 40.39 & 240.78 & 1.48 & 7.14
1 & 1024 & 12288 & tilesync & 259.28 & 0.96 & 142.17 & 40.39 & 253.22 & 3.19 & 2.34
1 & 1024 & 12288 & stridedsync & 259.28 & 0.96 & 142.17 & 40.39 & 253.11 & 1.23 & 2.38
1 & 1024 & 12288 & streamk & 259.28 & 0.96 & 142.17 & 40.39
4 & 1024 & 12288 & baseline & 271.33 & 1.14 & 145.61 & 44.72
4 & 1024 & 12288 & rowsync & 271.33 & 1.14 & 145.61 & 44.72 & 253.33 & 1.88 & 6.63
4 & 1024 & 12288 & tilesync & 271.33 & 1.14 & 145.61 & 44.72 & 254.50 & 2.73 & 6.20
4 & 1024 & 12288 & stridedsync & 271.33 & 1.14 & 145.61 & 44.72 & 255.06 & 1.43 & 6.00
4 & 1024 & 12288 & streamk & 271.33 & 1.14 & 145.61 & 44.72
1 & 2048 & 12288 & baseline & 291.61 & 1.54 & 146.56 & 50.78
1 & 2048 & 12288 & rowsync & 291.61 & 1.54 & 146.56 & 50.78 & 274.17 & 3.49 & 5.98
1 & 2048 & 12288 & tilesync & 291.61 & 1.54 & 146.56 & 50.78 & 268.94 & 1.80 & 7.77
1 & 2048 & 12288 & stridedsync & 291.61 & 1.54 & 146.56 & 50.78 & 270.50 & 2.26 & 7.24
1 & 2048 & 12288 & streamk & 291.61 & 1.54 & 146.56 & 50.78
4 & 2048 & 12288 & baseline & 291.61 & 1.20 & 146.06 & 50.83
4 & 2048 & 12288 & rowsync & 291.61 & 1.20 & 146.06 & 50.83 & 276.28 & 2.16 & 5.26
4 & 2048 & 12288 & tilesync & 291.61 & 1.20 & 146.06 & 50.83 & 270.17 & 3.01 & 7.35
4 & 2048 & 12288 & stridedsync & 291.61 & 1.20 & 146.06 & 50.83 & 273.72 & 2.82 & 6.13
4 & 2048 & 12288 & streamk & 291.61 & 1.20 & 146.06 & 50.83


==> results/gpt-12288.csv <==
M & Time in microseconds
1    & 38
2    & 35
4    & 67
8    & 148
16   & 104
32   & 146
64   & 95
128  & 132
256  & 211
512  & 274
1024 & 502
2048 & 994
4096 & 1979
8192 & 3924

==> results/mlp_results-gpt-3.csv <==
1 & 0 & 12288 & baseline & 378.28 & 2.19 & 196.56 & 181.72
1 & 0 & 12288 & rowsync & 378.28 & 2.19 & 196.56 & 181.72 & 371.22 & 1.99 & 1.87
1 & 0 & 12288 & tilesync & 378.28 & 2.19 & 196.56 & 181.72 & 360.28 & 1.99 & 4.76
1 & 0 & 12288 & streamk & 378.28 & 2.19 & 196.56 & 181.72
2 & 0 & 12288 & baseline & 379.78 & 2.18 & 197.61 & 182.11
2 & 0 & 12288 & rowsync & 379.78 & 2.18 & 197.61 & 182.11 & 371.89 & 1.71 & 2.08
2 & 0 & 12288 & tilesync & 379.78 & 2.18 & 197.61 & 182.11 & 360.11 & 2.17 & 5.18
2 & 0 & 12288 & streamk & 379.78 & 2.18 & 197.61 & 182.11
4 & 0 & 12288 & baseline & 379.94 & 1.98 & 197.39 & 182.56
4 & 0 & 12288 & rowsync & 379.94 & 1.98 & 197.39 & 182.56 & 372.06 & 1.76 & 2.08
4 & 0 & 12288 & tilesync & 379.94 & 1.98 & 197.39 & 182.56 & 361.83 & 2.09 & 4.77
4 & 0 & 12288 & streamk & 379.94 & 1.98 & 197.39 & 182.56
8 & 0 & 12288 & baseline & 383.17 & 1.95 & 199.22 & 183.89
8 & 0 & 12288 & rowsync & 383.17 & 1.95 & 199.22 & 183.89 & 373.78 & 1.83 & 2.45
8 & 0 & 12288 & tilesync & 383.17 & 1.95 & 199.22 & 183.89 & 362.61 & 2.64 & 5.36
8 & 0 & 12288 & streamk & 383.17 & 1.95 & 199.22 & 183.89
16 & 0 & 12288 & baseline & 385.61 & 2.50 & 200.61 & 185.00
16 & 0 & 12288 & rowsync & 385.61 & 2.50 & 200.61 & 185.00 & 377.67 & 1.85 & 2.06
16 & 0 & 12288 & tilesync & 385.61 & 2.50 & 200.61 & 185.00 & 366.89 & 1.57 & 4.86
16 & 0 & 12288 & streamk & 385.61 & 2.50 & 200.61 & 185.00
32 & 0 & 12288 & baseline & 394.11 & 1.57 & 205.11 & 189.00
32 & 0 & 12288 & rowsync & 394.11 & 1.57 & 205.11 & 189.00 & 384.50 & 1.65 & 2.44
32 & 0 & 12288 & tilesync & 394.11 & 1.57 & 205.11 & 189.00 & 373.50 & 1.29 & 5.23
32 & 0 & 12288 & streamk & 394.11 & 1.57 & 205.11 & 189.00
64 & 0 & 12288 & baseline & 412.28 & 1.99 & 219.72 & 192.50
64 & 0 & 12288 & rowsync & 412.28 & 1.99 & 219.72 & 192.50 & 402.89 & 1.37 & 2.28
64 & 0 & 12288 & tilesync & 412.28 & 1.99 & 219.72 & 192.50 & 402.67 & 1.78 & 2.33
64 & 0 & 12288 & streamk & 412.28 & 1.99 & 219.72 & 192.50
128 & 0 & 12288 & baseline & 530.11 & 4.10 & 305.67 & 224.39
128 & 0 & 12288 & rowsync & 530.11 & 4.10 & 305.67 & 224.39 & 519.44 & 1.92 & 2.01
128 & 0 & 12288 & tilesync & 530.11 & 4.10 & 305.67 & 224.39 & 523.17 & 3.67 & 1.31
128 & 0 & 12288 & streamk & 530.11 & 4.10 & 305.67 & 224.39
256 & 0 & 12288 & baseline & 862.28 & 1.90 & 449.72 & 412.56
256 & 0 & 12288 & rowsync & 862.28 & 1.90 & 449.72 & 412.56 & 830.33 & 1.71 & 3.70
256 & 0 & 12288 & tilesync & 862.28 & 1.90 & 449.72 & 412.56 & 728.89 & 4.38 & 15.47
256 & 0 & 12288 & streamk & 862.28 & 1.90 & 449.72 & 412.56
512 & 0 & 12288 & baseline & 1500.50 & 9.41 & 781.33 & 719.17
512 & 0 & 12288 & rowsync & 1500.50 & 9.41 & 781.33 & 719.17 & 1180.22 & 6.49 & 19.81
512 & 0 & 12288 & tilesync & 1500.50 & 9.41 & 781.33 & 719.17 & 1203.44 & 4.87 & 20.26
512 & 0 & 12288 & streamk & 1500.50 & 9.41 & 781.33 & 719.17
1024 & 0 & 12288 & baseline & 2111.06 & 12.75 & 1086.61 & 1024.44
1024 & 0 & 12288 & rowsync & 2111.06 & 12.75 & 1086.61 & 1024.44 & 1850.06 & 16.41 & 8.95
1024 & 0 & 12288 & tilesync & 2111.06 & 12.75 & 1086.61 & 1024.44 & 1944.56 & 16.53 & 9.92
1024 & 0 & 12288 & streamk & 2111.06 & 12.75 & 1086.61 & 1024.44
2048 & 0 & 12288 & baseline & 3730.50 & 19.61 & 1920.33 & 1810.17
2048 & 0 & 12288 & rowsync & 3730.50 & 19.61 & 1920.33 & 1810.17 & 3574.28 & 64.30 & 4.19
2048 & 0 & 12288 & tilesync & 3730.50 & 19.61 & 1920.33 & 1810.17 & 3657.61 & 11.35 & 1.95
2048 & 0 & 12288 & streamk & 3730.50 & 19.61 & 1920.33 & 1810.17

==> results/mlp_results-llama.csv <==
1 & 0 & 8192 & baseline & 194.00 & 1.57 & 123.56 & 0.00
1 & 0 & 8192 & rowsync & 194.00 & 1.57 & 123.56 & 0.00 & 193.22 & 2.18 & 0.40
1 & 0 & 8192 & tilesync & 194.00 & 1.57 & 123.56 & 0.00 & 182.33 & 1.53 & 6.01
1 & 0 & 8192 & streamk & 194.00 & 1.57 & 123.56 & 0.00
2 & 0 & 8192 & baseline & 195.22 & 1.35 & 123.89 & 0.00
2 & 0 & 8192 & rowsync & 195.22 & 1.35 & 123.89 & 0.00 & 191.94 & 2.15 & 1.68
2 & 0 & 8192 & tilesync & 195.22 & 1.35 & 123.89 & 0.00 & 183.11 & 1.68 & 6.20
2 & 0 & 8192 & streamk & 195.22 & 1.35 & 123.89 & 0.00
4 & 0 & 8192 & baseline & 195.94 & 0.80 & 124.06 & 0.11
4 & 0 & 8192 & rowsync & 195.94 & 0.80 & 124.06 & 0.11 & 193.22 & 1.52 & 1.39
4 & 0 & 8192 & tilesync & 195.94 & 0.80 & 124.06 & 0.11 & 183.44 & 1.10 & 6.38
4 & 0 & 8192 & streamk & 195.94 & 0.80 & 124.06 & 0.11
8 & 0 & 8192 & baseline & 196.83 & 1.34 & 124.33 & 0.00
8 & 0 & 8192 & rowsync & 196.83 & 1.34 & 124.33 & 0.00 & 194.50 & 1.95 & 1.19
8 & 0 & 8192 & tilesync & 196.83 & 1.34 & 124.33 & 0.00 & 184.67 & 1.64 & 6.18
8 & 0 & 8192 & streamk & 196.83 & 1.34 & 124.33 & 0.00
16 & 0 & 8192 & baseline & 199.50 & 1.42 & 125.89 & 0.06
16 & 0 & 8192 & rowsync & 199.50 & 1.42 & 125.89 & 0.06 & 196.56 & 1.69 & 1.48
16 & 0 & 8192 & tilesync & 199.50 & 1.42 & 125.89 & 0.06 & 185.83 & 1.62 & 6.85
16 & 0 & 8192 & streamk & 199.50 & 1.42 & 125.89 & 0.06
32 & 0 & 8192 & baseline & 206.39 & 1.91 & 129.83 & 0.00
32 & 0 & 8192 & rowsync & 206.39 & 1.91 & 129.83 & 0.00 & 202.72 & 1.84 & 1.78
32 & 0 & 8192 & tilesync & 206.39 & 1.91 & 129.83 & 0.00 & 191.78 & 1.63 & 7.08
32 & 0 & 8192 & streamk & 206.39 & 1.91 & 129.83 & 0.00
64 & 0 & 8192 & baseline & 226.56 & 1.20 & 139.11 & 0.00
64 & 0 & 8192 & rowsync & 226.56 & 1.20 & 139.11 & 0.00 & 225.00 & 1.61 & 0.69
64 & 0 & 8192 & tilesync & 226.56 & 1.20 & 139.11 & 0.00 & 220.11 & 2.08 & 2.84
64 & 0 & 8192 & streamk & 226.56 & 1.20 & 139.11 & 0.00
128 & 0 & 8192 & baseline & 286.06 & 1.73 & 185.50 & 0.00
128 & 0 & 8192 & rowsync & 286.06 & 1.73 & 185.50 & 0.00 & 279.22 & 1.44 & 2.39
128 & 0 & 8192 & tilesync & 286.06 & 1.73 & 185.50 & 0.00 & 282.61 & 1.46 & 1.20
128 & 0 & 8192 & streamk & 286.06 & 1.73 & 185.50 & 0.00
256 & 0 & 8192 & baseline & 412.00 & 1.71 & 253.06 & 0.00
256 & 0 & 8192 & rowsync & 412.00 & 1.71 & 253.06 & 0.00 & 404.61 & 1.79 & 1.79
256 & 0 & 8192 & tilesync & 412.00 & 1.71 & 253.06 & 0.00 & 395.61 & 1.85 & 3.98
256 & 0 & 8192 & streamk & 412.00 & 1.71 & 253.06 & 0.00
512 & 0 & 8192 & baseline & 543.94 & 1.26 & 367.28 & 0.00
512 & 0 & 8192 & rowsync & 543.94 & 1.26 & 367.28 & 0.00 & 545.89 & 1.28 & -0.36
512 & 0 & 8192 & tilesync & 543.94 & 1.26 & 367.28 & 0.00 & 533.17 & 1.50 & 1.98
512 & 0 & 8192 & streamk & 543.94 & 1.26 & 367.28 & 0.00
1024 & 0 & 8192 & baseline & 1067.22 & 1.40 & 724.61 & 0.11
1024 & 0 & 8192 & rowsync & 1067.22 & 1.40 & 724.61 & 0.11 & 920.94 & 3.70 & 13.71
1024 & 0 & 8192 & tilesync & 1067.22 & 1.40 & 724.61 & 0.11 & 857.72 & 2.08 & 19.63
1024 & 0 & 8192 & streamk & 1067.22 & 1.40 & 724.61 & 0.11
2048 & 0 & 8192 & baseline & 1725.22 & 2.26 & 1104.06 & 0.06
2048 & 0 & 8192 & rowsync & 1725.22 & 2.26 & 1104.06 & 0.06 & 1530.94 & 2.73 & 11.26
2048 & 0 & 8192 & tilesync & 1725.22 & 2.26 & 1104.06 & 0.06 & 1610.22 & 14.03 & 6.67
2048 & 0 & 8192 & streamk & 1725.22 & 2.26 & 1104.06 & 0.06

==> results/resnet_results.csv <==
1 & 64 & baseline & 49.94 & 0.94
1 & 64 & rowsync & 49.94 & 0.94 & 40.22 & 0.43 & 19.47
1 & 64 & tilesync & 49.94 & 0.94 & 41.28 & 0.46 & 17.35
4 & 64 & baseline & 78.50 & 1.15
4 & 64 & rowsync & 78.50 & 1.15 & 63.94 & 0.54 & 18.54
4 & 64 & tilesync & 78.50 & 1.15 & 67.17 & 1.58 & 14.44
8 & 64 & baseline & 114.89 & 2.70
8 & 64 & rowsync & 114.89 & 2.70 & 98.50 & 0.86 & 14.26
8 & 64 & tilesync & 114.89 & 2.70 & 104.06 & 1.21 & 9.43
12 & 64 & baseline & 144.72 & 0.57
12 & 64 & rowsync & 144.72 & 0.57 & 138.44 & 1.62 & 4.34
12 & 64 & tilesync & 144.72 & 0.57 & 145.17 & 2.20 & -0.31
16 & 64 & baseline & 183.06 & 5.10
16 & 64 & rowsync & 183.06 & 5.10 & 175.89 & 1.41 & 3.92
16 & 64 & tilesync & 183.06 & 5.10 & 185.39 & 1.14 & -1.27
20 & 64 & baseline & 201.44 & 1.20
20 & 64 & rowsync & 201.44 & 1.20 & 184.72 & 2.22 & 8.30
20 & 64 & tilesync & 201.44 & 1.20 & 191.33 & 4.56 & 5.02
24 & 64 & baseline & 206.28 & 0.57
24 & 64 & rowsync & 206.28 & 0.57 & 203.67 & 0.97 & 1.27
24 & 64 & tilesync & 206.28 & 0.57 & 208.00 & 0.69 & -0.83
28 & 64 & baseline & 286.39 & 1.33
28 & 64 & rowsync & 286.39 & 1.33 & 252.44 & 0.98 & 11.85
28 & 64 & tilesync & 286.39 & 1.33 & 259.39 & 1.33 & 9.43
32 & 64 & baseline & 290.28 & 1.32
32 & 64 & rowsync & 290.28 & 1.32 & 261.11 & 1.28 & 10.05
32 & 64 & tilesync & 290.28 & 1.32 & 264.94 & 1.11 & 8.73
1 & 128 & baseline & 55.44 & 0.51
1 & 128 & rowsync & 55.44 & 0.51 & 44.39 & 0.50 & 19.94
1 & 128 & tilesync & 55.44 & 0.51 & 46.33 & 0.49 & 16.43
4 & 128 & baseline & 91.11 & 1.57
4 & 128 & rowsync & 91.11 & 1.57 & 69.94 & 1.35 & 23.23
4 & 128 & tilesync & 91.11 & 1.57 & 71.94 & 1.80 & 21.04
8 & 128 & baseline & 108.00 & 0.34
8 & 128 & rowsync & 108.00 & 0.34 & 113.44 & 1.42 & -5.04
8 & 128 & tilesync & 108.00 & 0.34 & 117.22 & 1.06 & -8.54
12 & 128 & baseline & 149.00 & 0.69
12 & 128 & rowsync & 149.00 & 0.69 & 121.67 & 1.41 & 18.34
12 & 128 & tilesync & 149.00 & 0.69 & 126.33 & 1.28 & 15.21
16 & 128 & baseline & 273.50 & 1.20
16 & 128 & rowsync & 273.50 & 1.20 & 265.44 & 0.92 & 2.95
16 & 128 & tilesync & 273.50 & 1.20 & 272.83 & 1.38 & 0.24
20 & 128 & baseline & 191.89 & 1.18
20 & 128 & rowsync & 191.89 & 1.18 & 176.44 & 1.25 & 8.05
20 & 128 & tilesync & 191.89 & 1.18 & 186.72 & 1.49 & 2.69
24 & 128 & baseline & 193.56 & 0.62
24 & 128 & rowsync & 193.56 & 0.62 & 179.22 & 2.46 & 7.41
24 & 128 & tilesync & 193.56 & 0.62 & 190.06 & 1.00 & 1.81
28 & 128 & baseline & 323.06 & 8.51
28 & 128 & rowsync & 323.06 & 8.51 & 254.28 & 3.23 & 21.29
28 & 128 & tilesync & 323.06 & 8.51 & 268.94 & 1.92 & 16.75
32 & 128 & baseline & 337.17 & 3.38
32 & 128 & rowsync & 337.17 & 3.38 & 264.11 & 3.36 & 21.67
32 & 128 & tilesync & 337.17 & 3.38 & 275.28 & 2.61 & 18.36
1 & 256 & baseline & 63.56 & 0.62
1 & 256 & rowsync & 63.56 & 0.62 & 53.11 & 0.68 & 16.43
1 & 256 & tilesync & 63.56 & 0.62 & 55.33 & 0.77 & 12.94
4 & 256 & baseline & 97.00 & 0.84
4 & 256 & rowsync & 97.00 & 0.84 & 77.39 & 1.79 & 20.22
4 & 256 & tilesync & 97.00 & 0.84 & 74.11 & 0.68 & 23.60
8 & 256 & baseline & 132.00 & 0.91
8 & 256 & rowsync & 132.00 & 0.91 & 121.72 & 0.89 & 7.79
8 & 256 & tilesync & 132.00 & 0.91 & 122.00 & 0.91 & 7.58
12 & 256 & baseline & 147.44 & 1.04
12 & 256 & rowsync & 147.44 & 1.04 & 141.78 & 1.63 & 3.84
12 & 256 & tilesync & 147.44 & 1.04 & 142.94 & 1.11 & 3.05
16 & 256 & baseline & 198.61 & 0.70
16 & 256 & rowsync & 198.61 & 0.70 & 188.11 & 0.96 & 5.29
16 & 256 & tilesync & 198.61 & 0.70 & 192.06 & 1.43 & 3.30
20 & 256 & baseline & 172.06 & 0.87
20 & 256 & rowsync & 172.06 & 0.87 & 213.06 & 0.80 & -23.83
20 & 256 & tilesync & 172.06 & 0.87 & 212.83 & 0.92 & -23.70
24 & 256 & baseline & 175.61 & 1.09
24 & 256 & rowsync & 175.61 & 1.09 & 216.06 & 1.39 & -23.03
24 & 256 & tilesync & 175.61 & 1.09 & 217.39 & 0.98 & -23.79
28 & 256 & baseline & 244.11 & 1.32
28 & 256 & rowsync & 244.11 & 1.32 & 224.67 & 1.53 & 7.97
28 & 256 & tilesync & 244.11 & 1.32 & 227.28 & 1.18 & 6.90
32 & 256 & baseline & 251.17 & 1.20
32 & 256 & rowsync & 251.17 & 1.20 & 228.50 & 0.92 & 9.02
32 & 256 & tilesync & 251.17 & 1.20 & 229.83 & 1.10 & 8.49
1 & 512 & baseline & 92.39 & 0.70
1 & 512 & rowsync & 92.39 & 0.70 & 83.22 & 0.94 & 9.92
1 & 512 & tilesync & 92.39 & 0.70 & 82.94 & 1.47 & 10.22
4 & 512 & baseline & 111.17 & 0.86
4 & 512 & rowsync & 111.17 & 0.86 & 101.89 & 0.83 & 8.35
4 & 512 & tilesync & 111.17 & 0.86 & 99.06 & 0.87 & 10.89
8 & 512 & baseline & 147.22 & 1.06
8 & 512 & rowsync & 147.22 & 1.06 & 138.28 & 1.27 & 6.08
8 & 512 & tilesync & 147.22 & 1.06 & 143.00 & 1.53 & 2.87
12 & 512 & baseline & 170.83 & 1.20
12 & 512 & rowsync & 170.83 & 1.20 & 164.72 & 0.67 & 3.58
12 & 512 & tilesync & 170.83 & 1.20 & 165.56 & 1.25 & 3.09
16 & 512 & baseline & 184.33 & 0.97
16 & 512 & rowsync & 184.33 & 0.97 & 206.72 & 1.07 & -12.15
16 & 512 & tilesync & 184.33 & 0.97 & 208.06 & 1.16 & -12.87
20 & 512 & baseline & 235.72 & 1.18
20 & 512 & rowsync & 235.72 & 1.18 & 222.72 & 2.11 & 5.51
20 & 512 & tilesync & 235.72 & 1.18 & 231.00 & 1.85 & 2.00
24 & 512 & baseline & 293.22 & 9.38
24 & 512 & rowsync & 293.22 & 9.38 & 300.33 & 4.49 & -2.43
24 & 512 & tilesync & 293.22 & 9.38 & 295.89 & 3.01 & -0.91
28 & 512 & baseline & 335.67 & 8.02
28 & 512 & rowsync & 335.67 & 8.02 & 323.28 & 1.90 & 3.69
28 & 512 & tilesync & 335.67 & 8.02 & 323.00 & 1.33 & 3.77
32 & 512 & baseline & 350.17 & 1.20
32 & 512 & rowsync & 350.17 & 1.20 & 339.72 & 1.27 & 2.98
32 & 512 & tilesync & 350.17 & 1.20 & 342.11 & 1.13 & 2.30

==> results/vgg_results.csv <==
1 & 256 & baseline & 122.67 & 0.59
1 & 256 & rowsync & 122.67 & 0.59 & 97.11 & 1.18 & 20.83
1 & 256 & tilesync & 122.67 & 0.59 & 106.17 & 0.92 & 13.45
4 & 256 & baseline & 193.44 & 0.86
4 & 256 & rowsync & 193.44 & 0.86 & 152.17 & 2.15 & 21.34
4 & 256 & tilesync & 193.44 & 0.86 & 141.50 & 2.01 & 26.85
8 & 256 & baseline & 241.83 & 1.34
8 & 256 & rowsync & 241.83 & 1.34 & 207.94 & 1.86 & 14.01
8 & 256 & tilesync & 241.83 & 1.34 & 210.67 & 2.68 & 12.89
12 & 256 & baseline & 279.33 & 1.33
12 & 256 & rowsync & 279.33 & 1.33 & 252.44 & 1.25 & 9.63
12 & 256 & tilesync & 279.33 & 1.33 & 257.28 & 2.16 & 7.90
16 & 256 & baseline & 394.83 & 0.86
16 & 256 & rowsync & 394.83 & 0.86 & 360.00 & 1.14 & 8.82
16 & 256 & tilesync & 394.83 & 0.86 & 362.17 & 1.29 & 8.27
20 & 256 & baseline & 335.33 & 1.14
20 & 256 & rowsync & 335.33 & 1.14 & 458.56 & 4.51 & -36.75
20 & 256 & tilesync & 335.33 & 1.14 & 465.61 & 5.24 & -38.85
24 & 256 & baseline & 340.17 & 1.34
24 & 256 & rowsync & 340.17 & 1.34 & 469.39 & 5.78 & -37.99
24 & 256 & tilesync & 340.17 & 1.34 & 473.72 & 4.38 & -39.26
28 & 256 & baseline & 467.44 & 3.07
28 & 256 & rowsync & 467.44 & 3.07 & 363.00 & 1.78 & 22.34
28 & 256 & tilesync & 467.44 & 3.07 & 365.89 & 1.41 & 21.73
32 & 256 & baseline & 477.61 & 1.58
32 & 256 & rowsync & 477.61 & 1.58 & 423.28 & 1.96 & 11.38
32 & 256 & tilesync & 477.61 & 1.58 & 424.44 & 2.01 & 11.13
1 & 512 & baseline & 168.67 & 0.84
1 & 512 & rowsync & 168.67 & 0.84 & 152.22 & 1.48 & 9.75
1 & 512 & tilesync & 168.67 & 0.84 & 149.50 & 2.23 & 11.36
4 & 512 & baseline & 218.22 & 0.73
4 & 512 & rowsync & 218.22 & 0.73 & 195.33 & 1.19 & 10.49
4 & 512 & tilesync & 218.22 & 0.73 & 189.44 & 2.41 & 13.19
8 & 512 & baseline & 284.78 & 1.80
8 & 512 & rowsync & 284.78 & 1.80 & 260.06 & 1.47 & 8.68
8 & 512 & tilesync & 284.78 & 1.80 & 268.11 & 2.68 & 5.85
12 & 512 & baseline & 299.06 & 1.16
12 & 512 & rowsync & 299.06 & 1.16 & 286.28 & 1.23 & 4.27
12 & 512 & tilesync & 299.06 & 1.16 & 287.06 & 1.83 & 4.01
16 & 512 & baseline & 369.61 & 2.15
16 & 512 & rowsync & 369.61 & 2.15 & 416.11 & 1.75 & -12.58
16 & 512 & tilesync & 369.61 & 2.15 & 413.83 & 4.71 & -11.96
20 & 512 & baseline & 457.89 & 2.78
20 & 512 & rowsync & 457.89 & 2.78 & 415.06 & 2.94 & 9.35
20 & 512 & tilesync & 457.89 & 2.78 & 432.17 & 2.62 & 5.62
24 & 512 & baseline & 603.67 & 11.37
24 & 512 & rowsync & 603.67 & 11.37 & 551.94 & 3.69 & 8.57
24 & 512 & tilesync & 603.67 & 11.37 & 551.44 & 3.48 & 8.65
28 & 512 & baseline & 682.50 & 5.83
28 & 512 & rowsync & 682.50 & 5.83 & 627.56 & 3.75 & 8.05
28 & 512 & tilesync & 682.50 & 5.83 & 619.00 & 2.89 & 9.30
32 & 512 & baseline & 696.39 & 1.20
32 & 512 & rowsync & 696.39 & 1.20 & 662.67 & 1.37 & 4.84
32 & 512 & tilesync & 696.39 & 1.20 & 662.89 & 1.53 & 4.81
